Isogeometric Multi-Resolution Full Waveform Inversion based on the Finite Cell Method

Full waveform inversion (FWI) is an iterative identification process that serves to minimize the misfit of model-based simulated and experimentally measured wave field data, with the goal of identifying a field of parameters for a given physical object. The inverse optimization process of FWI is based on forward and backward solutions of the (elastic or acoustic) eave equation. In a previous paper [1], we explored opportunities of using the finite cell method (FCM) as the wave field solver to incorporate highly complex geometric models. Furthermore, we demonstrated that the identification of the model's density outperforms that of the velocity -- particularly in cases where unknown voids characterized by homogeneous Neumann boundary conditions need to be detected. The paper at hand extends this previous study: The isogeometric finite cell analysis (IGA-FCM) -- a combination of isogeometric analysis (IGA) and FCM -- is applied for the wave field solver, with the advantage that the polynomial degree and subsequently also the sampling frequency of the wave field can be increased quite easily. Since the inversion efficiency strongly depends on the accuracy of the forward and backward wave field solution and of the gradient of the functional, consistent and lumped mass matrix discretization are compared. The resolution of the grid describing the unknown material density is the decouple from the knot span grid. Finally, we propose an adaptive multi-resolution algorithm that refines the material grid only locally using an image processing-based refinement indicator. The developed inversion framework allows fast and memory-efficient wave simulation and object identification. While we study the general behavior of the proposed approach on 2D benchmark problems, a final 3D problem shows that it can also be used to identify voids in geometrically complex spatial structures.

==> tikzpictures/data/cIGA_p1.dat <==
0.5 0.9638871610402769
0.25 0.3414436859052743
0.125 0.09373260778944116
0.0625 0.02402368933808401
0.03125 0.006045923123870363


==> tikzpictures/data/cIGA_p2.dat <==
0.5 0.16040749420160316
0.25 0.008242645211915124
0.125 0.00046944513697935736
0.0625 3.811081516079108e-05
0.03125 3.975783246010087e-06


==> tikzpictures/data/cIGA_p3.dat <==
0.5 0.06905989188905667
0.25 0.0017668873169381187
0.125 1.8352856581316138e-05
0.0625 1.0516070788080168e-06
0.03125 6.744095452051713e-08


==> tikzpictures/data/cIGA_p4.dat <==
0.5 0.036560201431916274
0.25 0.0011533967915311946
0.125 1.6467195240404402e-06
0.0625 4.828226753730968e-08


==> tikzpictures/data/lIGA_p1.dat <==
0.5 0.9296513959679972
0.25 0.6258746224113616
0.125 0.18383269582746406
0.0625 0.04650334892110889
0.03125 0.011640457789899871


==> tikzpictures/data/lIGA_p2.dat <==
0.5 0.9411643028953074
0.25 0.9363860343545211
0.125 0.41077103742701554
0.0625 0.10581816131153109
0.03125 0.0263340091219658


==> tikzpictures/data/lIGA_p3.dat <==
0.5 0.9449914704058217
0.25 0.9554801575948548
0.125 0.5284343323695073
0.0625 0.14121113121347265
0.03125 0.03513636791766744


==> tikzpictures/data/lIGA_p4.dat <==
0.5 0.9512285953271972
0.25 0.9585989479082487
0.125 0.6310603127814165
0.0625 0.1764480661317674
0.03125 0.043946890480045624


==> tikzpictures/data/ref_p1.dat <==
0.0625 0.016928584746837016
0.03125 0.004232146186709254


==> tikzpictures/data/ref_p2.dat <==
0.0625 2.2264386177656485e-05
0.03125 2.7830482722070607e-06


==> tikzpictures/data/ref_p3.dat <==
0.0625 7.553386906297918e-07
0.03125 4.720866816436199e-08


==> tikzpictures/data/ref_p4.dat <==
0.125 1.0815227928357367e-06
0.0625 3.379758727611677e-08

